Leveraging Knowledge Graph Embeddings to Enhance Contextual Representations for Relation Extraction

Relation extraction task is a crucial and challenging aspect of Natural Language Processing. Several methods have surfaced as of late, exhibiting notable performance in addressing the task; however, most of these approaches rely on vast amounts of data from large-scale knowledge graphs or language models pretrained on voluminous corpora. In this paper, we hone in on the effective utilization of solely the knowledge supplied by a corpus to create a high-performing model. Our objective is to showcase that by leveraging the hierarchical structure and relational distribution of entities within a corpus without introducing external knowledge, a relation extraction model can achieve significantly enhanced performance. We therefore proposed a relation extraction approach based on the incorporation of pretrained knowledge graph embeddings at the corpus scale into the sentence-level contextual representation. We conducted a series of experiments which revealed promising and very interesting results for our proposed approach.The obtained results demonstrated an outperformance of our method compared to context-based relation extraction models.

==> history.txt <==
Version history for the LLNCS LaTeX2e class

 date     filename      version   action/reason/acknowledgements
----------------------------------------------------------------------------
 29.5.96  letter.txt      beta    naming problems (subject index file)
                                  thanks to Dr. Martin Held, Salzburg, AT

          subjindx.ind            renamed to subjidx.ind as required
                                  by llncs.dem

          history.txt             introducing this file

 30.5.96  llncs.cls               incompatibility with new article.cls of
                                  1995/12/20 v1.3q Standard LaTeX document class,
                                  \if@openbib is no longer defined,
                                  reported by Ralf Heckmann and Graham Gough
                                  solution by David Carlisle

 10.6.96  llncs.cls               problems with fragile commands in \author field
                                  reported by Michael Gschwind, TU Wien

 25.7.96  llncs.cls               revision a corrects:
                                  wrong size of text area, floats not \small,
                                  some LaTeX generated texts
                                  reported by Michael Sperber, Uni Tuebingen

 16.4.97  all files        2.1    leaving beta state,
                                  raising version counter to 2.1

  8.6.97  llncs.cls        2.1a   revision a corrects:
                                  unbreakable citation lists, reported by
                                  Sergio Antoy of Portland State University

11.12.97  llncs.cls        2.2    "general" headings centered; two new elements
                                  for the article header: \email and \homedir;
                                  complete revision of special environments:
                                  \newtheorem replaced with \spnewtheorem,
                                  introduced the theopargself environment;
                                  two column parts made with multicol package;
                                  add ons to work with the hyperref package

07.01.98  llncs.cls        2.2    changed \email to simply switch to \tt

25.03.98  llncs.cls        2.3    new class option "oribibl" to suppress
                                  changes to the thebibliograpy environment
                                  and retain pure LaTeX codes - useful
                                  for most BibTeX applications

16.04.98  llncs.cls        2.3    if option "oribibl" is given, extend the
                                  thebibliograpy hook with "\small", suggested
                                  by Clemens Ballarin, University of Cambridge

20.11.98  llncs.cls        2.4    pagestyle "titlepage" - useful for
                                  compilation of whole LNCS volumes

12.01.99  llncs.cls        2.5    counters of orthogonal numbered special
                                  environments are reset each new contribution

27.04.99  llncs.cls        2.6    new command \thisbottomragged for the
                                  actual page; indention of the footnote
                                  made variable with \fnindent (default 1em);
                                  new command \url that copys its argument

 2.03.00  llncs.cls        2.7    \figurename and \tablename made compatible
                                  to babel, suggested by Jo Hereth, TU Darmstadt;
                                  definition of \url moved \AtBeginDocument
                                  (allows for url package of Donald Arseneau),
                                  suggested by Manfred Hauswirth, TU of Vienna;
                                  \large for part entries in the TOC

16.04.00  llncs.cls        2.8    new option "orivec" to preserve the original
                                  vector definition, read "arrow" accent

17.01.01  llncs.cls        2.9    hardwired texts made polyglot,
                                  available languages: english (default),
                                  french, german - all are "babel-proof"

20.06.01  splncs.bst              public release of a BibTeX style for LNCS,
                                  nobly provided by Jason Noble

14.08.01  llncs.cls        2.10   TOC: authors flushleft,
                                  entries without hyphenation; suggested
                                  by Wiro Niessen, Imaging Center - Utrecht

23.01.02  llncs.cls        2.11   fixed footnote number confusion with
                                  \thanks, numbered institutes, and normal
                                  footnote entries; error reported by
                                  Saverio Cittadini, Istituto Tecnico
                                  Industriale "Tito Sarrocchi" - Siena

28.01.02  llncs.cls        2.12   fixed footnote fix; error reported by
                                  Chris Mesterharm, CS Dept. Rutgers - NJ

28.01.02  llncs.cls        2.13   fixed the fix (programmer needs vacation)

17.08.04  llncs.cls        2.14   TOC: authors indented, smart \and handling
                                  for the TOC suggested by Thomas Gabel
                                  University of Osnabrueck

07.03.06  splncs.bst              fix for BibTeX entries without year; patch
                                  provided by Jerry James, Utah State University

14.06.06  splncs_srt.bst          a sorting BibTeX style for LNCS, feature
                                  provided by Tobias Heindel, FMI Uni-Stuttgart

16.10.06  llncs.dem        2.3    removed affiliations from \tocauthor demo

11.12.07  llncs.doc               note on online visibility of given e-mail address

15.06.09  splncs03.bst            new BibTeX style compliant with the current
                                  requirements, provided by Maurizio "Titto"
                                  Patrignani of Universita' Roma Tre

30.03.10  llncs.cls        2.15   fixed broken hyperref interoperability;
                                  patch provided by Sven Koehler,
                                  Hamburg University of Technology

15.04.10  llncs.cls        2.16   fixed hyperref warning for informatory TOC entries;
                                  introduced \keywords command - finally;
                                  blank removed from \keywordname, flaw reported
                                  by Armin B. Wagner, IGW TU Vienna

15.04.10  llncs.cls        2.17   fixed missing switch "openright" used by \backmatter;
                                  flaw reported by Tobias Pape, University of Potsdam

27.09.13  llncs.cls        2.18   fixed "ngerman" incompatibility; solution provided
                                  by Bastian Pfleging, University of Stuttgart

04.09.17  llncs.cls        2.19   introduced \orcidID command

10.03.18  llncs.cls        2.20   adjusted \doi according to CrossRef requirements;
                                  TOC: removed affiliation numbers

          splncs04.bst            added doi field;
                                  bold journal numbers

          samplepaper.tex         new sample paper

          llncsdoc.pdf            new LaTeX class documentation


==> mean_acc.txt <==
x label before after
1 SciBERT 83.73 89.15
2 BioBERT 85.96 90.98
3 PubMedBERT 86.61 92.30
4 SpanBERT 77.88 86.45

==> mean_f.txt <==
x label before after
1 SciBERT 66.96 72.91
2 BioBERT 69.89 77.27
3 PubMedBERT 71.01 78.5
4 SpanBERT 63.02 70.65

==> readme.txt <==
Dear LLNCS user,

The files in this directory belong to the LaTeX2e package for
Lecture Notes in Computer Science (LNCS) of Springer-Verlag.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting


==> sections/data.dat <==
D T doctorW patientW Vd Vp Vdp
1 289 40.830449826989614 59.16955017301038 55 85 47
2 300 43.0 56.99999999999999 58 77 52
3 220 28.636363636363637 71.36363636363636 31 99 24
4 331 44.10876132930513 55.89123867069487 67 84 61
5 288 33.33333333333333 66.66666666666666 37 114 43
6 143 41.95804195804196 58.04195804195804 32 48 21
7 303 32.67326732673268 67.32673267326733 39 108 42
8 233 36.9098712446352 63.0901287553648 48 76 31
9 417 40.04796163069545 59.95203836930456 72 120 69
10 169 31.952662721893493 68.04733727810651 30 74 23
11 157 33.75796178343949 66.2420382165605 33 68 17
12 102 37.254901960784316 62.745098039215684 24 41 10
13 246 43.49593495934959 56.50406504065041 55 67 45
14 176 30.681818181818183 69.31818181818183 28 78 25
15 152 32.89473684210527 67.10526315789474 30 63 17
16 106 37.735849056603776 62.264150943396224 25 41 11
17 208 31.73076923076923 68.26923076923077 33 76 31
18 200 40.0 60.0 51 68 26
19 172 40.116279069767444 59.883720930232556 46 62 23
20 37 27.027027027027028 72.97297297297297 8 18 2
21 62 25.806451612903224 74.19354838709677 12 34 6
22 189 31.216931216931215 68.78306878306879 32 73 26
23 264 42.42424242424242 57.57575757575758 74 83 29
24 260 45.38461538461539 54.61538461538461 65 81 30
25 222 45.94594594594595 54.054054054054056 63 62 32
26 153 37.908496732026144 62.091503267973856 30 54 23
27 117 35.8974358974359 64.1025641025641 23 49 17
28 198 35.858585858585855 64.14141414141415 37 71 31
29 193 40.932642487046635 59.067357512953365 52 73 22
30 241 27.800829875518673 72.19917012448133 34 103 29
31 114 36.84210526315789 63.1578947368421 24 47 16
32 212 33.490566037735846 66.50943396226415 38 80 30
33 182 41.75824175824176 58.24175824175825 44 63 26
34 252 36.11111111111111 63.888888888888886 50 96 36
35 214 36.915887850467286 63.084112149532714 50 85 26
36 47 27.659574468085108 72.3404255319149 15 28 1
37 311 43.08681672025724 56.91318327974276 86 91 42
38 110 34.54545454545455 65.45454545454545 23 46 13
39 118 52.54237288135594 47.45762711864407 44 33 16
40 230 42.608695652173914 57.391304347826086 59 72 33
41 146 46.57534246575342 53.42465753424658 45 46 17

